A Thread-Local Semantics and Efficient Static Analyses for Race Free Programs

Data race free (DRF) programs constitute an important class of concurrent programs. In this paper we provide a framework for designing and proving the correctness of data flow analyses that target this class of programs. These analyses are in the same spirit as the "sync-CFG" analysis proposed in earlier literature. To achieve this, we first propose a novel concrete semantics for DRF programs, called L-DRF, that is thread-local in nature---each thread operates on its own copy of the data state. We show that abstractions of our semantics allow us to reduce the analysis of DRF programs to a sequential analysis. This aids in rapidly porting existing sequential analyses to sound and scalable analyses for DRF programs. Next, we parameterize L-DRF with a partitioning of the program variables into "regions" which are accessed atomically. Abstractions of the region-parameterized semantics yield more precise analyses for "region-race" free concurrent programs. We instantiate these abstractions to devise efficient relational analyses for race free programs, which we have implemented in a prototype tool called RATCOP. On the benchmarks, RATCOP was able to prove up to 65% of the assertions, in comparison to 25% proved by our baseline. Moreover, in a comparative study with a recent concurrent static analyzer, RATCOP was up to 5 orders of magnitude faster.

==> Changes.txt <==
Changes to Manuscript

**** Reviewer 1 Suggested Changes ****
- Removed references from abstract
- Fixed the bibliography.
- The URL for Chord has changed: obtained the latest URL from Mayur Naik.
- 

**** Reviewer 2 Suggested Changes: ****
(line numbers pertain to the ones in the review and may have changed in the final version of the text)
- Figures 1 and 2 are now consistent with respect to = vs ==
- 3.3: is uses -> uses
- 4.20: soundess and completness -> spellings fixed
- 5.x : improved the caption of Fig. 2 to clarify several reviewer comments.
- 5.3: value set condition now fits in the same line
- 5.27: only manages to prove the simple -> manages to prove only the assertion
- 5.49: from the different threads -> from different threads
- 6.17: of the x and y -> of x and y
- 6.31: highlighted mix operation in example
- 7.7: at 11 -> at Line 11
- 7.15: later section -> section number added
- 7.37: clarified the meaning of ve, which denotes a pair of functions
- 8.24: like skip -> removed "like skip". We highlight that the only effect of assume, when enabled, is to update the program counter.
- 8.49: share source or target, but not both -> removed. Not required.
- 9.13: Check font of 11 -> fixed.
- 9.18: L^acq set was incorrect: {1, 12} -> {1, 10}
- 9.35: only proceed -> proceed only
- 10.45: variables -> variable x
- 10.50: footnote 1 now updated to point out the exact section and figure which highlights how fork/join is modeled using acquire/release.
- Figure 5: clarity improved
- 13.40: We refer to as -> Rephrased to something more pleasant.
- 14.20: the the -> removed spurious the
- 14.21: added footnote to remind the definition of Lm
- 14.28: P the set of environments -> P <comma> the set of environments
- 14.28: Env map<s>
- 14.28: and so forth -> explanations added as to how each component of the L-DRF state is implicitly parameterized by the program under consideration.
- 14.32: tuple <...>., dot removed
- 14.48: all variables and -> all variable values
- 15.31: Font of Assume changed
- 15.45: only accesses and modifies -> accesses and modifies only its
- 16.39: is executes -> executes
- 16.41: take_x, take_y and take_z
- 16.49: Added reference in the footnote
- 18.27: preceding: spelling
- 21.4: the lemma now uses w instead of m, since m is used for locks
- 21.32: to holds -> to hold
- 22.42: none...are -> none...is
- 25.48: Let the <set of> variables...
- 25.49: space added after L-DRF in corollary definition
- 26.33: removed a "length"
- 29.6: Citation removed as it is cited immediately before.
- 39.37: group of variables "forms"
- 43.40: straight forward -> straightforward
- 43.44: Fig 2 -> Table 2
- 46.31: Fig 3 -> Table 3
- 46.42: Removed reference to the thesis
- 46.11: fixed double when
- 48.26: fixed grammar
- 48.29: propagates -> propagate
- 48.29: entire data flow fact<s>
- [18] Sigplan Notices -> PLDI

**** Other Changes: ****
- Complete proof reading of the entire manuscript
- Fixed undefined reference for Beyer, SVCOMP-15
- Bibliography completely fixed
- Added Acknowledgements
- Fixes to uneven paragraph spacing in several pages (specially last page)


==> to-do.txt <==
In Sec 2 Overview:

Fig 2, "L-DRF" should be "Rel", and "Reg" should be "RegRel" --> DONE

Fig 2 and Fig 5, to fix resolution/size problem. --> DONE

In Fig 5 on take and update, need to reflect changed definitions of
take and updEnv. take_x = <1,2>, take_y = <1,1>, and take_z = <1,1>.
In UpdEnv(Theta(t2),\Lambda), \Lambda should be $\Lambda_m$.
Also, the versions should drop the parenthesis to be consistent with
the rest of the text, as pointed out by the reviewer. --> DONE

In Fig 7 and Fig 8: "s_n \Rightarrow_{t_n+1} s_n+1 \in TR_P^S" should be
just "s_n \Rightarrow^S_{t_n+1} s_n+1" (no "\in TR_P^S", but add superscript
"S" in transition arrow).
Similarly "sigma_n \Rightarrow_{t_n+1} sigma_n+1 \in TR_P" should be
just "sigma_n \Rightarrow_{t_n+1}^L sigma_n+1" (no "\in TR_P", but add
superscript "L"). --> DONE

In Fig 14, "t1( )" should be "Thread t1()" and similarly "t2( )" should
be "Thread t2()". --> DONE

In Fig 17, "R-DRF" should be "L-RegDRF" --> DONE

Final Spell-check.

